ServeGuard: Verifiable, Bounded-Residual Confinement of Operator-Invisible Channels Without Revealing the Certified Read Factor

Third-party adapters for open-weight language models ship as opaque weight matrices; a recipient cannot check whether an adapter hides a backdoor without trusting the publisher or inspecting the weights, the publisher's core asset. For one important class (payloads placed where a safety monitor is structurally blind), detection is unsound as a defense: every detector that factors through the declared monitor is invariant on its blind subspace, and honest and backdoored adapters overlap on every blind-subspace statistic we evaluate, because benign adaptation uses that subspace too. Rather than detect this channel, we make it structurally \emph{absent} and prove that we did. The publisher builds the adapter to read the input only through directions the monitor covers and proves this in zero knowledge, revealing nothing about the read factor it certifies. The certificate is cheap because the expensive part, identifying the monitor's blind spot, is a deterministic function of the \emph{public} base model, so only one linear identity is proved; the served residual is the base model's own public floor, not a prover-chosen tolerance. The result is \emph{ServeGuard}, a supply-chain primitive: the publisher ships a \emph{proof-carrying adapter} whose proof lets a consumer or regulator verify, without the certified read factor and without trusting the publisher, that the adapter carries no hidden channel of this class relative to the declared monitor; an admission-time typing guard binds the guarantee to the adapter bytes admitted at serving time. Across eight checkpoints up to 7B from four families, the monitoring budget is architectural: the measured frontier saturates at the value-path rank on grouped-query checkpoints but not on multi-head ones. On a 0.5B model confinement is nearly free for benign adaptation, making monitor quality the security lever.

==> data/csv/channel_capacity_gpt2.csv <==
blind_frac,heads,mean_disruption
0.8333,1,0.8004
0.6667,2,0.5622
0.5,3,0.4399
0.3333,4,0.3313
0.0,6,0.0
0.0,12,0.0


==> data/csv/channel_capacity_qwen05.csv <==
blind_frac,heads,mean_disruption
0.8571,1,0.8615
0.7857,2,0.6422
0.7143,3,0.5722
0.6429,4,0.5251
0.5,6,0.4385
0.4286,7,0.389
0.0,14,0.0


==> data/csv/channel_capacity_qwen7.csv <==
blind_frac,heads,mean_disruption
0.9286,1,0.7589
0.8929,2,0.7098
0.8571,3,0.6515
0.8214,4,0.591
0.75,6,0.501
0.4286,14,0.2209
0.0,28,0.0


==> data/csv/channel_capacity_smollm17.csv <==
blind_frac,heads,mean_disruption
0.9375,1,1.5958
0.875,2,1.4934
0.8125,3,1.4775
0.75,4,1.33
0.625,6,1.074
0.0,16,0.0
0.0,32,0.0


==> data/csv/frontier_median_gpt2.csv <==
qfrac,rho_med
0.0000,1.00000
0.0016,0.97611
0.0031,0.95580
0.0047,0.93833
0.0063,0.92066
0.0078,0.91255
0.0094,0.90216
0.0109,0.89181
0.0125,0.87559
0.0141,0.86773
0.0156,0.85609
0.0172,0.84952
0.0187,0.84195
0.0219,0.82709
0.0234,0.82018
0.0266,0.80982
0.0281,0.80085
0.0297,0.49967
0.0328,0.78462
0.0344,0.49920
0.0359,0.77315
0.0391,0.76125
0.0406,0.49818
0.0437,0.74462
0.0453,0.49791
0.0484,0.73078
0.0500,0.49840
0.0547,0.71443
0.0594,0.70257
0.0672,0.68413
0.0734,0.67055
0.0813,0.65495
0.0906,0.63897
0.1016,0.62119
0.1125,0.60456
0.1250,0.58542
0.1266,0.49860
0.1297,0.49710
0.1344,0.49896
0.1375,0.56869
0.1391,0.49846
0.1406,0.49964
0.1469,0.49898
0.1484,0.49969
0.1516,0.49964
0.1531,0.55059
0.1547,0.49989
0.1562,0.49913
0.1578,0.49872
0.1609,0.49946
0.1672,0.49891
0.1688,0.49971
0.1703,0.53094
0.1719,0.49702
0.1734,0.49884
0.1766,0.49978
0.1781,0.49936
0.1797,0.49938
0.1812,0.49989
0.1828,0.49917
0.1844,0.49945
0.1859,0.49889
0.1875,0.49838
0.1891,0.50919
0.1922,0.49859
0.1938,0.49878
0.1953,0.49987
0.1969,0.49896
0.1984,0.49978
0.2000,0.49889
0.2031,0.49945
0.2047,0.49741
0.2078,0.49939
0.2094,0.49097
0.2125,0.49987
0.2141,0.49937
0.2156,0.49933
0.2172,0.49965
0.2188,0.49908
0.2219,0.49840
0.2234,0.49535
0.2328,0.46759
0.2359,0.49808
0.2391,0.49750
0.2406,0.49877
0.2484,0.49957
0.2500,0.45200
0.2547,0.49962
0.2562,0.49965
0.2578,0.44599
0.2609,0.49865
0.2625,0.49886
0.2641,0.49945
0.2656,0.49816
0.2672,0.49779
0.2687,0.49957
0.2734,0.49878
0.2859,0.42188
0.3047,0.37434
0.3078,0.49887
0.3094,0.49865
0.3109,0.49880
0.3125,0.49961
0.3156,0.49988
0.3172,0.39711
0.3187,0.49795
0.3203,0.49915
0.3234,0.49973
0.3250,0.24998
0.3281,0.49886
0.3312,0.24918
0.3344,0.49900
0.3359,0.49808
0.3375,0.49962
0.3391,0.24933
0.3406,0.49943
0.3422,0.49889
0.3438,0.49925
0.3516,0.37015
0.3531,0.24940
0.3750,0.24922
0.3844,0.24905
0.3906,0.34280
0.3953,0.24971
0.4250,0.24977
0.4344,0.31393
0.4375,0.24901
0.4422,0.24817
0.4437,0.24932
0.4516,0.24841
0.4562,0.24997
0.4578,0.24964
0.4609,0.24988
0.4641,0.24952
0.4656,0.24997
0.4672,0.24829
0.4719,0.24998
0.4750,0.24988
0.4813,0.28324
0.4828,0.24934
0.4844,0.24980
0.4859,0.24971
0.4875,0.24942
0.4891,0.24769
0.4906,0.24986
0.4922,0.24971
0.4969,0.24912
0.4984,0.24992
0.5000,0.27203
0.5016,0.24907
0.5031,0.24959
0.5047,0.24913
0.5078,0.24961
0.5094,0.24954
0.5125,0.24943
0.5156,0.24979
0.5172,0.24937
0.5188,0.24910
0.5219,0.24873
0.5250,0.24932
0.5266,0.24958
0.5281,0.24987
0.5312,0.24983
0.5328,0.24962
0.5344,0.25114
0.5359,0.24937
0.5375,0.24959
0.5437,0.24886
0.5453,0.24885
0.5500,0.24914
0.5578,0.24910
0.5609,0.24901
0.5687,0.24980
0.5719,0.24940
0.5734,0.24953
0.5750,0.24970
0.5766,0.24983
0.5781,0.24960
0.5797,0.24947
0.5813,0.24984
0.5828,0.24962
0.5859,0.24951
0.5875,0.24917
0.5891,0.24906
0.5906,0.24999
0.5938,0.21747
0.5969,0.24938
0.5984,0.24927
0.6016,0.24946
0.6094,0.24970
0.6141,0.24924
0.6156,0.24906
0.6172,0.24904
0.6188,0.24933
0.6297,0.24932
0.6422,0.24893
0.6453,0.24988
0.6469,0.24971
0.6516,0.24884
0.6531,0.24952
0.6547,0.24963
0.6562,0.24941
0.6578,0.18385
0.6594,0.24902
0.6906,0.09919
0.7063,0.09970
0.7156,0.09977
0.7188,0.09925
0.7219,0.09948
0.7266,0.09967
0.7297,0.14764
0.7312,0.09899
0.7453,0.09972
0.7531,0.09964
0.7578,0.09976
0.7594,0.09965
0.7656,0.09968
0.7703,0.09952
0.7719,0.09979
0.7750,0.09990
0.7781,0.09991
0.7812,0.09982
0.7844,0.09986
0.7859,0.09972
0.7906,0.09949
0.7922,0.09976
0.7937,0.09907
0.7969,0.09904
0.7984,0.09944
0.8016,0.09941
0.8031,0.09937
0.8063,0.09967
0.8078,0.09986
0.8094,0.09908
0.8109,0.10915
0.8125,0.09957
0.8141,0.09962
0.8156,0.09950
0.8172,0.09999
0.8187,0.09949
0.8203,0.09961
0.8234,0.09988
0.8250,0.09999
0.8266,0.09965
0.8281,0.09964
0.8297,0.09937
0.8313,0.09978
0.8328,0.09950
0.8359,0.09964
0.8422,0.09872
0.8453,0.09982
0.8484,0.09987
0.8500,0.09952
0.8516,0.09917
0.8531,0.09954
0.8547,0.09980
0.8578,0.09970
0.8594,0.09936
0.8609,0.09950
0.8672,0.09960
0.8703,0.09849
0.8750,0.09930
0.8812,0.09941
0.8844,0.09975
0.8859,0.09994
0.8875,0.09948
0.8891,0.09944
0.8906,0.09953
0.8922,0.09927
0.8938,0.09953
0.8953,0.09925
0.8969,0.09896
0.8984,0.09857
0.9000,0.06977
0.9953,0.00974
0.9969,0.00763
0.9984,0.02083


==> data/csv/frontier_median_llama321b.csv <==
qfrac,rho_med
0.0000,1.00000
0.0005,0.97589
0.0010,0.96060
0.0016,0.94837
0.0021,0.93818
0.0026,0.92784
0.0031,0.92202
0.0036,0.91412
0.0042,0.90785
0.0047,0.90046
0.0052,0.89509
0.0057,0.88818
0.0068,0.87993
0.0078,0.87219
0.0089,0.86450
0.0099,0.85868
0.0109,0.85278
0.0125,0.84305
0.0141,0.83315
0.0156,0.82463
0.0177,0.81090
0.0203,0.79638
0.0229,0.78428
0.0255,0.77386
0.0292,0.76116
0.0328,0.74914
0.0370,0.73399
0.0411,0.49963
0.0417,0.49784
0.0422,0.71669
0.0427,0.49854
0.0474,0.70133
0.0536,0.68172
0.0604,0.66364
0.0620,0.49958
0.0630,0.49865
0.0635,0.49934
0.0641,0.49934
0.0646,0.49928
0.0651,0.49923
0.0656,0.49935
0.0661,0.49967
0.0667,0.49946
0.0672,0.49908
0.0682,0.64535
0.0688,0.49951
0.0693,0.49948
0.0698,0.49953
0.0703,0.49923
0.0708,0.49924
0.0714,0.49944
0.0719,0.49769
0.0724,0.49941
0.0729,0.49672
0.0771,0.62410
0.0849,0.49877
0.0859,0.49909
0.0870,0.49914
0.0875,0.59937
0.0880,0.49878
0.0932,0.49917
0.0938,0.49963
0.0943,0.49940
0.0948,0.49954
0.0953,0.49946
0.0958,0.49923
0.0964,0.49917
0.0969,0.49906
0.0974,0.49963
0.0984,0.57487
0.1005,0.49981
0.1010,0.49960
0.1016,0.49943
0.1021,0.49972
0.1026,0.49955
0.1036,0.49944
0.1042,0.49920
0.1047,0.49925
0.1052,0.49924
0.1057,0.49947
0.1062,0.49942
0.1068,0.49916
0.1073,0.49943
0.1078,0.49924
0.1083,0.49960
0.1089,0.49937
0.1094,0.49946
0.1099,0.49994
0.1104,0.49919
0.1109,0.49874
0.1115,0.54598
0.1120,0.49885
0.1125,0.49953
0.1130,0.49944
0.1141,0.49883
0.1151,0.49858
0.1156,0.49839
0.1161,0.49958
0.1167,0.49975
0.1172,0.49962
0.1182,0.49961
0.1193,0.49908
0.1198,0.49885
0.1214,0.49979
0.1229,0.49920
0.1234,0.49982
0.1245,0.49996
0.1250,0.51669
0.1255,0.51570
0.1266,0.49985
0.1271,0.49972
0.1276,0.49959
0.1281,0.49971
0.1286,0.49914
0.1297,0.49978
0.1302,0.49919
0.1307,0.49909
0.1313,0.49913
0.1318,0.49813
0.1323,0.49921
0.1328,0.49874
0.1333,0.49954
0.1339,0.49797
0.1349,0.49967
0.1354,0.49940
0.1359,0.49821
0.1365,0.49969
0.1370,0.49947
0.1375,0.49919
0.1380,0.49909
0.1385,0.49916
0.1391,0.49933
0.1396,0.49983
0.1406,0.49941
0.1417,0.49987
0.1422,0.47960
0.1427,0.49903
0.1448,0.49941
0.1495,0.49974
0.1500,0.49968
0.1505,0.49926
0.1510,0.37473
0.1516,0.24926
0.1521,0.24985
0.1526,0.24949
0.1531,0.24947
0.1536,0.49862
0.1542,0.49920
0.1547,0.37403
0.1552,0.37433
0.1557,0.24953
0.1562,0.49953
0.1568,0.49926
0.1573,0.49884
0.1578,0.49932
0.1583,0.49952
0.1589,0.49828
0.1594,0.49935
0.1599,0.49901
0.1604,0.44058
0.1609,0.49952
0.1615,0.49960
0.1620,0.49914
0.1625,0.49907
0.1630,0.49975
0.1635,0.49827
0.1641,0.49922
0.1646,0.49909
0.1651,0.49955
0.1656,0.49961
0.1661,0.49832
0.1667,0.49954
0.1672,0.49961
0.1677,0.49932
0.1682,0.49958
0.1688,0.49926
0.1693,0.49982
0.1698,0.49894
0.1703,0.49919
0.1708,0.49931
0.1714,0.49978
0.1719,0.49822
0.1724,0.49900
0.1729,0.49861
0.1734,0.49932
0.1740,0.49897
0.1755,0.24971
0.1766,0.24943
0.1771,0.24961
0.1776,0.24932
0.1781,0.24988
0.1786,0.37413
0.1792,0.24821
0.1797,0.24956
0.1802,0.49822
0.1807,0.24976
0.1812,0.39475
0.1818,0.49971
0.1823,0.49987
0.1828,0.49872
0.1833,0.49943
0.1839,0.49977
0.1844,0.49918
0.1849,0.37326
0.1854,0.49994
0.1859,0.37421
0.1865,0.49950
0.1870,0.24893
0.1875,0.24944
0.1880,0.24869
0.1885,0.24795
0.1891,0.24888
0.1896,0.24888
0.1911,0.24895
0.1917,0.24925
0.1922,0.24886
0.1927,0.24924
0.1932,0.24948
0.1938,0.24836
0.1943,0.24793
0.1958,0.24971
0.2047,0.34276
0.2240,0.24809
0.2245,0.24829
0.2250,0.24808
0.2255,0.24942
0.2260,0.24842
0.2266,0.24880
0.2271,0.24949
0.2276,0.24891
0.2281,0.24954
0.2286,0.24951
0.2292,0.24948
0.2297,0.24909
0.2302,0.24956
0.2307,0.24950
0.2313,0.27704
0.2318,0.24921
0.2323,0.24923
0.2328,0.24914
0.2344,0.24965
0.2349,0.24935
0.2354,0.24801
0.2359,0.24919
0.2365,0.24982
0.2370,0.24961
0.2375,0.24913
0.2380,0.24909
0.2385,0.24922
0.2391,0.24940
0.2396,0.24984
0.2401,0.24962
0.2406,0.24989
0.2411,0.24980
0.2417,0.24904
0.2422,0.24994
0.2427,0.24937
0.2432,0.24891
0.2437,0.24920
0.2443,0.24812
0.2448,0.24908
0.2453,0.24876
0.2458,0.24986
0.2464,0.24954
0.2469,0.24889
0.2474,0.24892
0.2479,0.24960
0.2484,0.24839
0.2490,0.24864
0.2495,0.24946
0.2500,0.22626
0.2505,0.24791
0.2510,0.24983
0.2516,0.09958
0.2521,0.09953
0.2526,0.09978
0.2531,0.09962
0.2536,0.24878
0.2542,0.24854
0.2547,0.24764
0.2557,0.24951
0.2562,0.24820
0.2568,0.24855
0.2573,0.24744
0.2594,0.24951
0.2599,0.24912
0.2604,0.24738
0.2609,0.09968
0.2615,0.18020
0.2620,0.09917
0.2625,0.24916
0.2630,0.09958
0.2635,0.09905
0.2641,0.09922
0.2646,0.09918
0.2651,0.09735
0.2656,0.09044
0.2661,0.24519
0.2667,0.00000
0.2953,0.00000
0.3333,0.00000
0.3771,0.00000
0.4255,0.00000
0.4807,0.00000
0.5000,0.00000
0.5432,0.00000
0.6135,0.00000
0.6932,0.00000
0.7833,0.00000
0.8849,0.00000
0.9995,0.00000


==> data/csv/frontier_median_llama323b.csv <==
qfrac,rho_med
0.0000,1.00000
0.0004,0.97986
0.0007,0.96462
0.0011,0.95292
0.0014,0.94468
0.0018,0.93738
0.0021,0.92934
0.0025,0.92339
0.0028,0.91839
0.0032,0.91357
0.0036,0.90998
0.0039,0.90527
0.0046,0.89654
0.0053,0.88861
0.0060,0.88113
0.0067,0.87430
0.0078,0.86567
0.0089,0.85830
0.0099,0.85215
0.0114,0.84416
0.0128,0.83703
0.0146,0.82919
0.0167,0.82019
0.0188,0.81097
0.0213,0.80131
0.0245,0.78850
0.0277,0.77626
0.0316,0.76250
0.0359,0.74826
0.0405,0.73436
0.0462,0.71771
0.0526,0.70177
0.0597,0.68564
0.0678,0.66745
0.0771,0.64733
0.0877,0.62603
0.0898,0.49872
0.0909,0.49794
0.0927,0.49950
0.0930,0.49857
0.0938,0.49981
0.0948,0.49867
0.0952,0.49942
0.0955,0.49956
0.0959,0.49955
0.0962,0.49938
0.0966,0.49924
0.0969,0.49948
0.0973,0.49971
0.0977,0.49899
0.0987,0.49951
0.0994,0.49979
0.0998,0.60096
0.1001,0.49932
0.1005,0.49895
0.1016,0.49956
0.1033,0.49979
0.1037,0.49920
0.1040,0.49941
0.1044,0.49939
0.1051,0.49934
0.1055,0.49983
0.1058,0.49914
0.1062,0.49966
0.1065,0.49987
0.1069,0.49906
0.1072,0.49920
0.1076,0.49840
0.1080,0.49909
0.1083,0.49838
0.1087,0.49878
0.1090,0.49931
0.1094,0.49971
0.1097,0.49956
0.1101,0.49986
0.1112,0.49940
0.1115,0.49970
0.1119,0.49968
0.1122,0.49935
0.1126,0.49956
0.1129,0.49964
0.1133,0.57546
0.1136,0.49970
0.1140,0.49941
0.1147,0.49957
0.1151,0.49935
0.1158,0.49957
0.1165,0.49968
0.1168,0.49978
0.1172,0.49959
0.1175,0.49940
0.1179,0.49974
0.1183,0.49967
0.1186,0.49930
0.1193,0.49989
0.1197,0.49989
0.1204,0.49971
0.1207,0.49961
0.1211,0.49995
0.1214,0.49981
0.1218,0.49955
0.1222,0.49987
0.1225,0.49983
0.1236,0.49944
0.1239,0.49965
0.1243,0.49888
0.1246,0.49969
0.1250,0.55457
0.1257,0.49963
0.1261,0.49986
0.1268,0.49952
0.1278,0.49986
0.1282,0.49999
0.1286,0.54795
0.1289,0.49968
0.1293,0.49988
0.1300,0.49970
0.1303,0.49913
0.1310,0.49994
0.1314,0.49951
0.1317,0.49925
0.1321,0.49988
0.1325,0.49986
0.1328,0.49971
0.1335,0.49944
0.1339,0.49997
0.1346,0.49936
0.1349,0.49961
0.1353,0.49963
0.1357,0.49990
0.1360,0.49962
0.1364,0.49971
0.1367,0.49966
0.1371,0.49932
0.1374,0.49914
0.1378,0.49963
0.1381,0.49945
0.1385,0.49960
0.1388,0.49917
0.1392,0.49994
0.1396,0.49977
0.1399,0.50000
0.1403,0.49978
0.1406,0.49954
0.1410,0.49966
0.1413,0.49994
0.1417,0.49983
0.1420,0.49945
0.1424,0.49910
0.1428,0.49993
0.1431,0.49942
0.1435,0.49995
0.1442,0.49963
0.1445,0.49979
0.1449,0.49920
0.1460,0.49954
0.1463,0.51671
0.1467,0.49949
0.1470,0.49968
0.1474,0.49953
0.1477,0.49986
0.1481,0.49990
0.1484,0.49978
0.1488,0.49960
0.1491,0.49978
0.1495,0.49966
0.1499,0.49970
0.1506,0.49981
0.1509,0.49914
0.1513,0.49978
0.1516,0.49965
0.1520,0.49917
0.1527,0.49976
0.1531,0.49954
0.1534,0.49977
0.1538,0.49942
0.1541,0.49982
0.1545,0.49974
0.1548,0.49972
0.1552,0.49934
0.1555,0.49954
0.1559,0.49962
0.1562,0.49977
0.1566,0.49971
0.1570,0.49936
0.1573,0.49967
0.1577,0.49971
0.1580,0.49965
0.1584,0.49989
0.1587,0.49941
0.1591,0.49988
0.1594,0.49939
0.1598,0.49932
0.1602,0.49974
0.1605,0.49948
0.1609,0.49971
0.1612,0.49962
0.1616,0.49963
0.1619,0.49950
0.1623,0.49960
0.1626,0.49994
0.1630,0.49956
0.1637,0.49978
0.1641,0.49978
0.1648,0.49963
0.1651,0.49935
0.1655,0.49962
0.1658,0.49959
0.1662,0.48282
0.1665,0.49931
0.1669,0.49976
0.1673,0.49990
0.1676,0.49987
0.1683,0.49965
0.1687,0.49974
0.1690,0.49973
0.1694,0.49976
0.1697,0.49960
0.1701,0.49966
0.1705,0.49971
0.1708,0.49947
0.1712,0.49946
0.1715,0.49980
0.1719,0.49960
0.1722,0.49993
0.1726,0.49987
0.1729,0.49977
0.1733,0.49969
0.1740,0.49965
0.1744,0.49978
0.1747,0.49995
0.1751,0.49964
0.1754,0.49959
0.1758,0.49935
0.1761,0.49973
0.1765,0.49964
0.1768,0.49979
0.1772,0.49915
0.1776,0.49939
0.1779,0.49984
0.1783,0.49963
0.1786,0.49983
0.1790,0.49879
0.1797,0.49960
0.1800,0.49956
0.1804,0.49973
0.1808,0.49971
0.1811,0.49952
0.1815,0.49975
0.1818,0.49939
0.1822,0.49964
0.1825,0.49968
0.1829,0.49983
0.1832,0.49980
0.1836,0.49961
0.1839,0.49963
0.1843,0.49985
0.1847,0.49953
0.1850,0.49985
0.1854,0.49951
0.1857,0.49985
0.1861,0.49960
0.1864,0.49917
0.1868,0.49901
0.1871,0.49935
0.1879,0.49966
0.1882,0.49972
0.1886,0.49980
0.1889,0.44454
0.1893,0.49982
0.1896,0.49984
0.1903,0.49956
0.1907,0.49973
0.1911,0.49951
0.1918,0.50000
0.1925,0.49921
0.1928,0.49967
0.1939,0.49984
0.1942,0.49990
0.1953,0.49980
0.1960,0.49998
0.1971,0.49999
0.2021,0.49937
0.2038,0.49916
0.2045,0.49959
0.2049,0.49985
0.2148,0.40208
0.2283,0.24970
0.2287,0.24954
0.2290,0.24982
0.2294,0.24987
0.2298,0.24961
0.2301,0.24985
0.2305,0.24963
0.2308,0.24969
0.2315,0.24973
0.2319,0.24984
0.2322,0.24945
0.2330,0.24975
0.2340,0.24996
0.2344,0.24998
0.2354,0.24964
0.2358,0.24950
0.2411,0.24958
0.2418,0.24956
0.2422,0.24959
0.2425,0.24939
0.2436,0.24942
0.2443,0.35479
0.2472,0.24964
0.2475,0.24980
0.2479,0.24987
0.2482,0.24931
0.2489,0.24995
0.2496,0.24976
0.2500,0.34564
0.2514,0.24981
0.2532,0.24990
0.2539,0.24994
0.2543,0.24989
0.2550,0.24996
0.2553,0.24952
0.2599,0.24956
0.2610,0.24979
0.2614,0.24988
0.2621,0.24988
0.2624,0.24997
0.2628,0.24948
0.2635,0.24947
0.2646,0.24969
0.2649,0.24959
0.2653,0.24968
0.2656,0.24966
0.2660,0.24956
0.2670,0.24993
0.2681,0.24985
0.2695,0.24995
0.2699,0.24943
0.2706,0.24946
0.2710,0.24931
0.2717,0.24969
0.2720,0.24984
0.2731,0.24932
0.2734,0.24942
0.2738,0.24976
0.2741,0.24948
0.2745,0.24986
0.2749,0.24971
0.2752,0.24977
0.2756,0.24988
0.2759,0.24980
0.2763,0.24985
0.2766,0.24991
0.2773,0.24945
0.2777,0.30157
0.2781,0.24965
0.2784,0.24951
0.2788,0.24973
0.2802,0.24926
0.2805,0.24979
0.2809,0.24986
0.2812,0.24975
0.2816,0.24941
0.2823,0.24956
0.2827,0.24975
0.2830,0.24982
0.2834,0.24984
0.2837,0.24983
0.2841,0.24958
0.2844,0.24981
0.2848,0.24960
0.2852,0.24964
0.2855,0.24944
0.2859,0.24967
0.2862,0.24972
0.2866,0.24978
0.2869,0.24975
0.2873,0.24962
0.2876,0.24978
0.2880,0.24954
0.2884,0.24962
0.2887,0.24923
0.2894,0.24938
0.2898,0.24976
0.2901,0.24980
0.2915,0.24971
0.2926,0.24955
0.2937,0.24936
0.2940,0.24935
0.2947,0.24972
0.2955,0.24956
0.2958,0.24964
0.2969,0.24954
0.2976,0.24998
0.2987,0.24981
0.2990,0.24950
0.2994,0.24979
0.2997,0.24958
0.3001,0.24956
0.3004,0.24976
0.3008,0.24965
0.3011,0.24974
0.3015,0.24960
0.3018,0.24938
0.3022,0.24976
0.3026,0.24928
0.3029,0.24997
0.3033,0.24982
0.3040,0.24946
0.3043,0.24933
0.3047,0.24983
0.3050,0.24956
0.3054,0.24972
0.3058,0.24970
0.3061,0.24970
0.3065,0.24963
0.3068,0.24983
0.3072,0.24920
0.3075,0.24999
0.3079,0.24954
0.3082,0.24996
0.3086,0.24960
0.3089,0.24960
0.3093,0.24978
0.3097,0.24986
0.3100,0.24966
0.3104,0.24969
0.3107,0.24956
0.3111,0.24945
0.3114,0.24960
0.3118,0.24946
0.3121,0.24984
0.3125,0.24980
0.3129,0.24959
0.3132,0.24966
0.3136,0.24930
0.3139,0.24972
0.3143,0.24938
0.3150,0.24923
0.3153,0.24976
0.3157,0.23770
0.3161,0.24968
0.3164,0.24951
0.3168,0.24932
0.3171,0.24979
0.3175,0.24970
0.3178,0.24977
0.3182,0.24947
0.3185,0.24974
0.3189,0.24971
0.3192,0.24970
0.3196,0.24933
0.3200,0.24969
0.3214,0.24974
0.3217,0.24966
0.3221,0.24983
0.3224,0.24994
0.3228,0.24941
0.3232,0.24936
0.3235,0.24963
0.3239,0.24935
0.3242,0.24967
0.3246,0.24957
0.3249,0.24964
0.3253,0.24963
0.3256,0.24956
0.3260,0.24879
0.3263,0.24924
0.3267,0.24961
0.3271,0.24976
0.3274,0.24923
0.3285,0.24924
0.3292,0.24894
0.3295,0.24947
0.3299,0.24919
0.3303,0.24973
0.3306,0.24995
0.3310,0.24957
0.3317,0.24946
0.3320,0.24970
0.3324,0.24978
0.3327,0.24953
0.3331,0.24963
0.3335,0.24968
0.3338,0.24974
0.3342,0.24899
0.3352,0.24928
0.3356,0.24934
0.3363,0.24963
0.3366,0.24992
0.3370,0.24958
0.3374,0.24935
0.3377,0.24980
0.3381,0.24899
0.3384,0.24917
0.3391,0.24984
0.3395,0.24968
0.3398,0.24956
0.3402,0.24941
0.3406,0.24987
0.3409,0.24968
0.3413,0.24961
0.3416,0.24984
0.3420,0.24971
0.3423,0.24951
0.3427,0.24957
0.3434,0.24952
0.3438,0.24973
0.3441,0.24987
0.3448,0.24938
0.3452,0.24937
0.3455,0.24962
0.3462,0.24947
0.3530,0.09985
0.3537,0.09947
0.3540,0.09958
0.3544,0.09955
0.3548,0.09935
0.3551,0.09963
0.3555,0.09956
0.3558,0.09927
0.3576,0.09956
0.3587,0.14225
0.3590,0.09960
0.3594,0.09966
0.3597,0.09928
0.3601,0.09920
0.3604,0.09941
0.3608,0.09926
0.3612,0.09964
0.3615,0.09874
0.3619,0.09871
0.3622,0.09950
0.3626,0.09926
0.3629,0.09801
0.3633,0.09851
0.3636,0.00000
0.4077,0.00000
0.4634,0.00000
0.5000,0.00000
0.5270,0.00000
0.5987,0.00000
0.6808,0.00000
0.7738,0.00000
0.8796,0.00000
0.9996,0.00000


==> data/csv/frontier_median_qwen05.csv <==
qfrac,rho_med
0.0000,1.00000
0.0013,0.97679
0.0026,0.95713
0.0039,0.94454
0.0052,0.93471
0.0065,0.92029
0.0078,0.91118
0.0091,0.90394
0.0104,0.89712
0.0117,0.88935
0.0143,0.87747
0.0156,0.87246
0.0169,0.86778
0.0195,0.85642
0.0208,0.85115
0.0234,0.83969
0.0260,0.83067
0.0286,0.81982
0.0326,0.80806
0.0365,0.79323
0.0404,0.78241
0.0443,0.77132
0.0482,0.49917
0.0495,0.75325
0.0508,0.49936
0.0521,0.49708
0.0534,0.49963
0.0560,0.73479
0.0586,0.49988
0.0612,0.71994
0.0651,0.49904
0.0664,0.49892
0.0677,0.49551
0.0690,0.69778
0.0703,0.49681
0.0716,0.49744
0.0729,0.49842
0.0742,0.49395
0.0768,0.67194
0.0820,0.48564
0.0833,0.49305
0.0846,0.64812
0.0885,0.49756
0.0898,0.49789
0.0911,0.49822
0.0938,0.49771
0.0951,0.61214
0.0964,0.49593
0.0977,0.49617
0.0990,0.49909
0.1042,0.49795
0.1055,0.57989
0.1068,0.49912
0.1081,0.49721
0.1094,0.49805
0.1107,0.49771
0.1120,0.49559
0.1159,0.49580
0.1172,0.54372
0.1185,0.49724
0.1198,0.24948
0.1211,0.24816
0.1224,0.24834
0.1237,0.49402
0.1250,0.51771
0.1263,0.49669
0.1276,0.49871
0.1289,0.49733
0.1302,0.49635
0.1315,0.49271
0.1328,0.24987
0.1341,0.24492
0.1354,0.49864
0.1367,0.49692
0.1380,0.49626
0.1393,0.49715
0.1406,0.49838
0.1419,0.49704
0.1432,0.49836
0.1445,0.44223
0.1458,0.49777
0.1471,0.49595
0.1484,0.49368
0.1497,0.49516
0.1510,0.49649
0.1523,0.49610
0.1536,0.49799
0.1549,0.49243
0.1562,0.24662
0.1576,0.49648
0.1589,0.36571
0.1602,0.09642
0.1615,0.33886
0.1628,0.24622
0.1641,0.24679
0.1654,0.21990
0.1667,0.00000
0.1797,0.00000
0.2005,0.00000
0.2227,0.00000
0.2487,0.00000
0.2500,0.00000
0.2760,0.00000
0.3073,0.00000
0.3424,0.00000
0.3802,0.00000
0.4245,0.00000
0.4714,0.00000
0.5000,0.00000
0.5247,0.00000
0.5846,0.00000
0.6510,0.00000
0.7240,0.00000
0.8060,0.00000
0.8971,0.00000
0.9987,0.00000


==> data/csv/frontier_median_qwen2515b.csv <==
qfrac,rho_med
0.0000,1.00000
0.0008,0.97463
0.0016,0.95763
0.0023,0.94582
0.0031,0.93295
0.0039,0.92446
0.0047,0.91686
0.0055,0.91046
0.0063,0.90548
0.0070,0.89867
0.0078,0.89330
0.0086,0.88741
0.0102,0.87914
0.0109,0.87585
0.0125,0.86782
0.0141,0.86235
0.0156,0.85548
0.0180,0.84694
0.0195,0.84040
0.0219,0.83207
0.0250,0.82195
0.0281,0.81226
0.0312,0.80216
0.0352,0.79023
0.0398,0.77662
0.0445,0.76122
0.0500,0.74852
0.0555,0.73716
0.0625,0.71837
0.0703,0.69640
0.0789,0.67177
0.0859,0.49653
0.0875,0.49544
0.0883,0.64682
0.0891,0.49791
0.0914,0.49974
0.0922,0.49669
0.0930,0.49777
0.0938,0.49966
0.0945,0.49872
0.0953,0.49912
0.0961,0.49281
0.0977,0.49771
0.0992,0.60775
0.1000,0.49644
0.1008,0.48974
0.1016,0.49913
0.1031,0.49986
0.1039,0.49932
0.1047,0.49863
0.1055,0.49808
0.1062,0.49820
0.1070,0.49893
0.1078,0.49735
0.1086,0.49836
0.1094,0.49954
0.1102,0.49903
0.1117,0.58004
0.1125,0.49799
0.1133,0.49822
0.1141,0.49988
0.1148,0.49742
0.1156,0.49764
0.1164,0.49907
0.1172,0.49897
0.1180,0.49971
0.1187,0.49845
0.1195,0.49771
0.1203,0.49880
0.1211,0.49886
0.1219,0.49901
0.1227,0.49913
0.1234,0.49927
0.1242,0.49993
0.1250,0.54409
0.1258,0.49934
0.1266,0.49965
0.1273,0.49925
0.1281,0.49845
0.1289,0.49904
0.1297,0.49926
0.1305,0.49870
0.1313,0.49943
0.1320,0.49773
0.1328,0.49906
0.1336,0.49976
0.1344,0.49975
0.1359,0.49893
0.1367,0.49919
0.1375,0.49855
0.1383,0.49903
0.1391,0.49937
0.1398,0.49926
0.1406,0.49887
0.1414,0.49890
0.1422,0.49880
0.1437,0.49926
0.1445,0.49735
0.1453,0.49797
0.1461,0.49938
0.1469,0.49867
0.1477,0.49793
0.1484,0.49824
0.1492,0.49934
0.1500,0.49846
0.1523,0.49871
0.1531,0.49866
0.1539,0.49986
0.1547,0.49669
0.1555,0.49715
0.1562,0.49919
0.1570,0.49810
0.1578,0.45348
0.1586,0.49855
0.1594,0.49856
0.1602,0.49793
0.1609,0.49822
0.1617,0.49851
0.1625,0.49871
0.1633,0.49808
0.1641,0.49851
0.1648,0.49317
0.1656,0.37304
0.1664,0.49707
0.1672,0.49947
0.1680,0.49829
0.1688,0.37455
0.1695,0.49900
0.1703,0.37390
0.1711,0.49679
0.1719,0.49862
0.1727,0.49746
0.1742,0.49811
0.1750,0.49933
0.1758,0.49843
0.1766,0.49778
0.1773,0.38588
0.1781,0.49607
0.1797,0.24986
0.1805,0.24863
0.1812,0.24851
0.1820,0.24912
0.1828,0.24855
0.1836,0.24796
0.1844,0.24558
0.1852,0.49690
0.1867,0.49906
0.1875,0.49924
0.1883,0.49751
0.1891,0.24973
0.1898,0.24991
0.1906,0.37091
0.1914,0.24813
0.1922,0.24682
0.1930,0.24926
0.1938,0.24871
0.1945,0.24581
0.1953,0.24764
0.1961,0.24673
0.1969,0.24562
0.1977,0.24712
0.1984,0.23860
0.1992,0.20943
0.2000,0.00000
0.2227,0.00000
0.2500,0.00000
0.2805,0.00000
0.3148,0.00000
0.3539,0.00000
0.3969,0.00000
0.4453,0.00000
0.5000,0.00000
0.5609,0.00000
0.6297,0.00000
0.7070,0.00000
0.7930,0.00000
0.8906,0.00000
0.9992,0.00000


==> data/csv/frontier_median_qwen253b.csv <==
qfrac,rho_med
0.0000,1.00000
0.0006,0.97595
0.0011,0.95994
0.0017,0.94772
0.0022,0.93837
0.0028,0.93022
0.0033,0.92246
0.0039,0.91691
0.0045,0.91273
0.0050,0.90755
0.0056,0.90274
0.0061,0.89787
0.0073,0.88961
0.0078,0.88333
0.0089,0.87709
0.0100,0.86978
0.0112,0.86365
0.0128,0.85599
0.0145,0.84779
0.0162,0.84115
0.0184,0.83121
0.0212,0.81950
0.0234,0.81085
0.0268,0.79908
0.0301,0.78596
0.0340,0.77142
0.0385,0.75701
0.0430,0.74235
0.0485,0.72416
0.0552,0.70026
0.0619,0.67652
0.0631,0.49834
0.0636,0.49852
0.0642,0.49769
0.0653,0.49943
0.0658,0.49902
0.0664,0.49661
0.0675,0.49693
0.0681,0.49905
0.0686,0.49839
0.0692,0.49809
0.0703,0.64785
0.0714,0.49533
0.0787,0.49915
0.0792,0.61915
0.0798,0.49922
0.0804,0.49878
0.0809,0.49946
0.0820,0.49683
0.0882,0.49944
0.0887,0.49850
0.0893,0.58392
0.0898,0.49790
0.0921,0.49978
0.0926,0.49851
0.0932,0.49832
0.0938,0.49939
0.0943,0.49810
0.0949,0.49874
0.0954,0.49906
0.0960,0.49867
0.0965,0.49803
0.0971,0.49853
0.0977,0.49795
0.0982,0.49763
0.0988,0.37389
0.0993,0.49861
0.0999,0.49582
0.1004,0.53875
0.1010,0.49808
0.1016,0.49917
0.1021,0.49916
0.1027,0.49835
0.1032,0.49906
0.1038,0.49914
0.1044,0.49767
0.1049,0.49885
0.1055,0.49720
0.1060,0.49756
0.1066,0.49784
0.1071,0.49949
0.1077,0.49855
0.1083,0.49896
0.1088,0.49911
0.1094,0.49861
0.1099,0.49848
0.1105,0.49777
0.1110,0.49877
0.1116,0.49950
0.1122,0.49918
0.1127,0.49860
0.1133,0.49896
0.1138,0.48359
0.1144,0.49875
0.1150,0.49800
0.1155,0.49847
0.1161,0.49813
0.1166,0.49907
0.1172,0.49614
0.1177,0.49918
0.1183,0.49937
0.1189,0.49972
0.1194,0.49841
0.1200,0.49714
0.1205,0.49828
0.1211,0.49808
0.1217,0.49894
0.1222,0.49962
0.1228,0.49833
0.1233,0.49811
0.1239,0.49673
0.1244,0.49866
0.1250,0.43209
0.1256,0.24995
0.1261,0.49768
0.1267,0.49727
0.1272,0.49704
0.1278,0.49896
0.1283,0.41448
0.1289,0.49793
0.1295,0.49818
0.1300,0.49725
0.1306,0.49828
0.1311,0.24865
0.1317,0.24696
0.1323,0.24771
0.1328,0.49983
0.1334,0.49772
0.1339,0.49965
0.1345,0.49595
0.1350,0.49757
0.1356,0.49305
0.1362,0.49761
0.1367,0.49878
0.1373,0.49805
0.1378,0.24848
0.1395,0.24928
0.1401,0.24670
0.1406,0.24803
0.1412,0.24640
0.1417,0.24410
0.1423,0.21260
0.1429,0.00000
0.1445,0.00000
0.1629,0.00000
0.1842,0.00000
0.2076,0.00000
0.2344,0.00000
0.2500,0.00000
0.2645,0.00000
0.2985,0.00000
0.3371,0.00000
0.3800,0.00000
0.4291,0.00000
0.4844,0.00000
0.5000,0.00000
0.5463,0.00000
0.6166,0.00000
0.6953,0.00000
0.7852,0.00000
0.8856,0.00000
0.9994,0.00000


==> data/csv/frontier_median_qwen7.csv <==
qfrac,rho_med
0.0000,1.00000
0.0003,0.97830
0.0006,0.96593
0.0009,0.95837
0.0012,0.95063
0.0015,0.93999
0.0018,0.93477
0.0021,0.93040
0.0024,0.92641
0.0027,0.92290
0.0033,0.91659
0.0036,0.91400
0.0042,0.90814
0.0048,0.90249
0.0054,0.89675
0.0060,0.89160
0.0069,0.88307
0.0078,0.87569
0.0090,0.86693
0.0102,0.85730
0.0117,0.84611
0.0132,0.83652
0.0153,0.82414
0.0174,0.81183
0.0198,0.79877
0.0225,0.78515
0.0243,0.49912
0.0246,0.49902
0.0249,0.49889
0.0252,0.49860
0.0255,0.77117
0.0258,0.49907
0.0261,0.49968
0.0267,0.49803
0.0276,0.49940
0.0279,0.49897
0.0282,0.49885
0.0285,0.49796
0.0291,0.75455
0.0334,0.73756
0.0379,0.71969
0.0433,0.69771
0.0493,0.67692
0.0526,0.49974
0.0535,0.49984
0.0541,0.49976
0.0547,0.49997
0.0550,0.49958
0.0562,0.65470
0.0640,0.63138
0.0703,0.49956
0.0706,0.49950
0.0709,0.49960
0.0718,0.49981
0.0724,0.49942
0.0727,0.49996
0.0730,0.60729
0.0733,0.49930
0.0742,0.49944
0.0745,0.49949
0.0748,0.49963
0.0751,0.49975
0.0754,0.49974
0.0757,0.49963
0.0760,0.49922
0.0763,0.49996
0.0769,0.49916
0.0775,0.49959
0.0778,0.49883
0.0781,0.49962
0.0784,0.49992
0.0787,0.49941
0.0790,0.49930
0.0793,0.49969
0.0802,0.49916
0.0805,0.49922
0.0808,0.49882
0.0811,0.49937
0.0814,0.49858
0.0817,0.49918
0.0820,0.49979
0.0823,0.49982
0.0826,0.49905
0.0829,0.49926
0.0832,0.57801
0.0835,0.49916
0.0844,0.49896
0.0847,0.49864
0.0853,0.49943
0.0856,0.49984
0.0859,0.49975
0.0862,0.49986
0.0865,0.49995
0.0868,0.49945
0.0871,0.49949
0.0874,0.49930
0.0877,0.49955
0.0880,0.49924
0.0883,0.49976
0.0886,0.49952
0.0889,0.49972
0.0892,0.49938
0.0895,0.49956
0.0898,0.49941
0.0901,0.49953
0.0904,0.49973
0.0907,0.49958
0.0910,0.49940
0.0913,0.49953
0.0916,0.49966
0.0919,0.49890
0.0922,0.49961
0.0925,0.49958
0.0928,0.49755
0.0931,0.49901
0.0934,0.49959
0.0938,0.49893
0.0941,0.49971
0.0944,0.49956
0.0947,0.49960
0.0950,0.54075
0.0953,0.49878
0.0956,0.49928
0.0959,0.49952
0.0962,0.49973
0.0965,0.49948
0.0968,0.49959
0.0971,0.49920
0.0974,0.49921
0.0977,0.49949
0.0980,0.49915
0.0983,0.49960
0.0986,0.49946
0.0989,0.49907
0.0992,0.49941
0.0995,0.49966
0.0998,0.49882
0.1001,0.49893
0.1004,0.49886
0.1007,0.49978
0.1010,0.49929
0.1013,0.49966
0.1016,0.49936
0.1019,0.49983
0.1025,0.49922
0.1034,0.49921
0.1037,0.49902
0.1040,0.49913
0.1043,0.49909
0.1046,0.49908
0.1049,0.49925
0.1052,0.49924
0.1055,0.49957
0.1058,0.49895
0.1061,0.49914
0.1064,0.49926
0.1067,0.49932
0.1070,0.49926
0.1073,0.49735
0.1076,0.49899
0.1079,0.49903
0.1082,0.48675
0.1085,0.49977
0.1088,0.49944
0.1091,0.49975
0.1094,0.49930
0.1100,0.49914
0.1115,0.49929
0.1118,0.37490
0.1121,0.49933
0.1124,0.49924
0.1127,0.24985
0.1130,0.24976
0.1133,0.49854
0.1136,0.49878
0.1139,0.37333
0.1142,0.49763
0.1145,0.49949
0.1148,0.49905
0.1151,0.49932
0.1154,0.49925
0.1157,0.49912
0.1160,0.49914
0.1163,0.49906
0.1166,0.49960
0.1169,0.49896
0.1172,0.49947
0.1175,0.49723
0.1178,0.49998
0.1181,0.49945
0.1184,0.49898
0.1187,0.49951
0.1190,0.49925
0.1193,0.49922
0.1196,0.49942
0.1199,0.49977
0.1205,0.49954
0.1208,0.49920
0.1211,0.49932
0.1214,0.49939
0.1217,0.49948
0.1220,0.49980
0.1223,0.49992
0.1226,0.49848
0.1229,0.49960
0.1232,0.42783
0.1235,0.49946
0.1238,0.49918
0.1241,0.49954
0.1244,0.49954
0.1247,0.49959
0.1250,0.41915
0.1253,0.49874
0.1256,0.49942
0.1259,0.49978
0.1262,0.49902
0.1265,0.49967
0.1268,0.49905
0.1280,0.49992
0.1286,0.49985
0.1292,0.49936
0.1295,0.49982
0.1298,0.49928
0.1301,0.49918
0.1304,0.49974
0.1307,0.49984
0.1310,0.49945
0.1313,0.49796
0.1319,0.49972
0.1322,0.49896
0.1325,0.49815
0.1328,0.49700
0.1331,0.49914
0.1334,0.49972
0.1337,0.49936
0.1340,0.49882
0.1343,0.49937
0.1346,0.49841
0.1349,0.49901
0.1352,0.49934
0.1358,0.49850
0.1361,0.49868
0.1367,0.49936
0.1370,0.49970
0.1376,0.49886
0.1379,0.49955
0.1382,0.49822
0.1391,0.49933
0.1394,0.49928
0.1397,0.49963
0.1400,0.49872
0.1403,0.49872
0.1406,0.35177
0.1409,0.49887
0.1412,0.49929
0.1415,0.49981
0.1418,0.49976
0.1421,0.49923
0.1424,0.49782
0.1430,0.49800
0.1433,0.49753
0.1436,0.49862
0.1439,0.49919
0.1442,0.49839
0.1448,0.49898
0.1451,0.49899
0.1454,0.49865
0.1457,0.49911
0.1463,0.49744
0.1466,0.24909
0.1469,0.24901
0.1475,0.24931
0.1478,0.24741
0.1481,0.24949
0.1484,0.24937
0.1487,0.24960
0.1490,0.24930
0.1493,0.24930
0.1496,0.24876
0.1499,0.24735
0.1502,0.24723
0.1505,0.24930
0.1508,0.24902
0.1511,0.24725
0.1514,0.24925
0.1517,0.24915
0.1520,0.24774
0.1523,0.24588
0.1526,0.23819
0.1529,0.07333
0.1532,0.24340
0.1535,0.23929
0.1538,0.00000
0.1602,0.00000
0.1827,0.00000
0.2079,0.00000
0.2371,0.00000
0.2500,0.00000
0.2701,0.00000
0.3080,0.00000
0.3510,0.00000
0.4002,0.00000
0.4561,0.00000
0.5000,0.00000
0.5198,0.00000
0.5925,0.00000
0.6752,0.00000
0.7695,0.00000
0.8771,0.00000
0.9997,0.00000


==> data/csv/frontier_median_smollm17.csv <==
qfrac,rho_med
0.0000,1.00000
0.0005,0.97717
0.0010,0.95817
0.0016,0.94427
0.0021,0.93189
0.0026,0.92400
0.0031,0.91421
0.0036,0.90537
0.0042,0.89702
0.0047,0.88990
0.0052,0.88461
0.0057,0.87825
0.0068,0.86756
0.0078,0.85596
0.0089,0.84502
0.0099,0.83660
0.0109,0.82810
0.0125,0.81631
0.0141,0.80485
0.0156,0.79627
0.0177,0.78569
0.0203,0.77263
0.0229,0.75973
0.0255,0.74705
0.0292,0.73184
0.0328,0.72023
0.0370,0.70759
0.0422,0.69068
0.0474,0.67795
0.0536,0.66386
0.0583,0.49890
0.0594,0.49990
0.0604,0.65020
0.0641,0.49935
0.0672,0.49988
0.0682,0.63578
0.0714,0.49950
0.0729,0.49964
0.0734,0.49927
0.0740,0.49996
0.0745,0.49920
0.0750,0.49965
0.0755,0.49966
0.0760,0.49841
0.0766,0.49934
0.0771,0.62147
0.0781,0.49964
0.0792,0.49955
0.0797,0.49934
0.0813,0.49969
0.0828,0.49979
0.0844,0.49931
0.0854,0.49952
0.0859,0.49964
0.0865,0.49960
0.0870,0.49939
0.0875,0.60475
0.0880,0.49920
0.0885,0.49973
0.0891,0.49991
0.0896,0.49947
0.0901,0.49911
0.0906,0.49923
0.0911,0.49987
0.0917,0.49948
0.0922,0.49979
0.0927,0.49968
0.0938,0.49883
0.0943,0.49893
0.0948,0.49953
0.0953,0.49973
0.0958,0.49995
0.0964,0.49964
0.0969,0.49955
0.0974,0.49933
0.0979,0.49963
0.0984,0.58870
0.0990,0.49944
0.0995,0.49997
0.1000,0.49989
0.1005,0.49983
0.1010,0.49960
0.1016,0.49957
0.1021,0.49993
0.1026,0.49950
0.1031,0.49960
0.1036,0.49953
0.1042,0.49983
0.1047,0.49962
0.1052,0.49966
0.1057,0.49921
0.1062,0.49888
0.1068,0.49958
0.1073,0.49987
0.1078,0.49944
0.1083,0.49969
0.1089,0.49983
0.1094,0.49934
0.1099,0.49973
0.1104,0.49963
0.1109,0.49972
0.1115,0.57139
0.1120,0.49922
0.1125,0.49924
0.1130,0.49940
0.1135,0.49952
0.1141,0.49902
0.1146,0.49957
0.1151,0.49937
0.1156,0.49941
0.1161,0.49951
0.1167,0.49980
0.1172,0.49986
0.1177,0.49971
0.1182,0.49979
0.1187,0.49986
0.1193,0.49955
0.1203,0.49978
0.1208,0.49989
0.1214,0.49976
0.1219,0.49947
0.1224,0.49989
0.1229,0.49956
0.1234,0.49954
0.1240,0.49959
0.1245,0.49953
0.1250,0.55481
0.1255,0.55419
0.1260,0.49950
0.1266,0.49991
0.1271,0.49991
0.1276,0.49943
0.1286,0.49905
0.1297,0.49958
0.1302,0.49933
0.1307,0.49971
0.1313,0.49877
0.1318,0.49954
0.1323,0.49974
0.1328,0.49965
0.1354,0.49960
0.1359,0.49998
0.1365,0.49986
0.1370,0.49952
0.1385,0.49928
0.1391,0.49958
0.1396,0.50000
0.1411,0.49964
0.1422,0.53584
0.1443,0.49906
0.1464,0.49938
0.1484,0.49978
0.1510,0.49985
0.1526,0.49971
0.1536,0.49991
0.1542,0.49941
0.1583,0.49896
0.1604,0.51710
0.1625,0.49988
0.1630,0.49988
0.1635,0.49965
0.1641,0.49965
0.1646,0.49956
0.1651,0.49943
0.1656,0.49983
0.1661,0.49941
0.1667,0.49933
0.1672,0.49979
0.1677,0.49931
0.1682,0.49972
0.1688,0.49982
0.1693,0.49921
0.1698,0.49934
0.1703,0.49975
0.1708,0.49955
0.1714,0.49960
0.1719,0.49978
0.1724,0.49953
0.1734,0.49983
0.1740,0.49969
0.1745,0.49955
0.1750,0.49949
0.1755,0.49983
0.1760,0.49966
0.1766,0.49983
0.1771,0.49981
0.1776,0.49988
0.1781,0.49957
0.1786,0.49964
0.1792,0.49984
0.1802,0.49978
0.1807,0.49980
0.1812,0.49646
0.1818,0.49968
0.1823,0.49947
0.1828,0.49992
0.1839,0.49939
0.1844,0.49955
0.1849,0.49979
0.1854,0.49951
0.1859,0.49972
0.1865,0.49955
0.1870,0.49988
0.1875,0.49987
0.1880,0.49989
0.1885,0.49989
0.1891,0.49978
0.1896,0.49934
0.1901,0.49994
0.1906,0.49986
0.1911,0.49966
0.1917,0.49976
0.1922,0.49990
0.1927,0.49950
0.1943,0.49953
0.1948,0.49949
0.1958,0.49956
0.1964,0.49964
0.1969,0.49958
0.1974,0.49933
0.1979,0.49990
0.1984,0.49990
0.1990,0.49953
0.1995,0.49957
0.2000,0.49970
0.2005,0.49950
0.2010,0.49964
0.2016,0.49968
0.2021,0.49959
0.2026,0.49979
0.2031,0.49970
0.2036,0.49971
0.2042,0.49944
0.2047,0.47441
0.2052,0.49990
0.2062,0.49987
0.2068,0.49994
0.2089,0.49997
0.2094,0.49965
0.2099,0.49969
0.2104,0.49978
0.2109,0.49966
0.2120,0.49997
0.2125,0.49971
0.2130,0.49975
0.2135,0.49980
0.2141,0.49947
0.2146,0.49962
0.2151,0.49970
0.2156,0.49996
0.2161,0.49996
0.2167,0.49962
0.2172,0.49948
0.2177,0.49986
0.2182,0.49957
0.2198,0.49949
0.2203,0.49972
0.2208,0.49980
0.2214,0.49967
0.2224,0.49966
0.2234,0.49974
0.2240,0.49978
0.2245,0.49956
0.2250,0.49971
0.2255,0.49956
0.2260,0.49972
0.2271,0.49974
0.2276,0.49968
0.2281,0.49984
0.2286,0.49982
0.2292,0.49973
0.2297,0.49915
0.2313,0.44924
0.2318,0.49948
0.2323,0.49968
0.2333,0.49914
0.2354,0.49995
0.2359,0.49949
0.2370,0.49998
0.2375,0.49984
0.2380,0.49982
0.2385,0.49981
0.2391,0.49979
0.2396,0.49972
0.2401,0.49981
0.2406,0.49971
0.2411,0.49968
0.2417,0.49931
0.2422,0.49945
0.2427,0.49932
0.2432,0.49959
0.2437,0.49984
0.2443,0.49984
0.2458,0.49963
0.2464,0.49982
0.2479,0.49996
0.2490,0.49996
0.2500,0.43263
0.2505,0.49959
0.2510,0.49951
0.2521,0.49978
0.2526,0.49993
0.2542,0.49981
0.2552,0.49973
0.2557,0.49953
0.2578,0.49989
0.2583,0.49988
0.2594,0.49957
0.2604,0.49959
0.2609,0.49991
0.2615,0.42265
0.2625,0.49984
0.2630,0.49986
0.2635,0.49969
0.2641,0.49980
0.2646,0.49954
0.2651,0.49953
0.2656,0.49955
0.2661,0.49937
0.2667,0.49982
0.2672,0.49973
0.2677,0.49938
0.2687,0.49993
0.2745,0.49973
0.2953,0.39514
0.2964,0.49987
0.2969,0.49977
0.2974,0.49981
0.2979,0.49964
0.2984,0.49976
0.2995,0.49985
0.3005,0.49994
0.3010,0.49964
0.3016,0.49945
0.3026,0.49963
0.3036,0.49975
0.3042,0.37488
0.3052,0.49971
0.3057,0.49964
0.3063,0.49989
0.3068,0.49963
0.3073,0.49994
0.3094,0.49976
0.3109,0.37468
0.3156,0.24982
0.3214,0.24988
0.3240,0.24985
0.3260,0.24979
0.3276,0.24995
0.3281,0.24982
0.3292,0.24979
0.3297,0.24996
0.3302,0.24990
0.3312,0.24986
0.3318,0.24987
0.3333,0.36547
0.3354,0.24959
0.3370,0.24966
0.3380,0.24994
0.3385,0.24966
0.3448,0.24993
0.3464,0.24999
0.3479,0.24966
0.3484,0.24987
0.3495,0.24996
0.3599,0.24973
0.3667,0.24974
0.3719,0.24982
0.3724,0.24988
0.3734,0.24933
0.3745,0.24982
0.3750,0.24987
0.3771,0.33417
0.3802,0.24996
0.3812,0.24997
0.3818,0.24976
0.3828,0.24995
0.3833,0.24992
0.3844,0.24999
0.3854,0.24986
0.3870,0.24989
0.3885,0.24978
0.3891,0.24974
0.3896,0.24945
0.3901,0.24986
0.3906,0.24978
0.3922,0.24977
0.3927,0.24978
0.3932,0.24994
0.3937,0.24981
0.3948,0.24976
0.3953,0.25000
0.3958,0.24995
0.3964,0.24972
0.3969,0.24994
0.3974,0.24985
0.3984,0.24999
0.3990,0.24966
0.3995,0.24984
0.4005,0.24955
0.4010,0.24965
0.4016,0.24989
0.4021,0.24979
0.4031,0.24999
0.4036,0.24981
0.4042,0.24976
0.4057,0.24977
0.4068,0.24966
0.4078,0.24982
0.4089,0.24996
0.4099,0.24990
0.4104,0.24995
0.4115,0.24994
0.4120,0.24991
0.4125,0.24959
0.4135,0.24990
0.4141,0.24996
0.4151,0.24982
0.4156,0.24987
0.4161,0.24972
0.4167,0.24979
0.4172,0.24967
0.4182,0.24971
0.4188,0.24996
0.4193,0.24999
0.4198,0.24986
0.4203,0.24994
0.4208,0.24963
0.4214,0.24985
0.4219,0.24975
0.4224,0.24995
0.4229,0.24987
0.4234,0.24989
0.4240,0.24989
0.4245,0.24998
0.4250,0.24964
0.4255,0.30145
0.4260,0.24978
0.4266,0.24991
0.4271,0.24995
0.4276,0.24987
0.4281,0.24963
0.4286,0.24984
0.4292,0.24990
0.4297,0.24989
0.4302,0.24976
0.4307,0.24987
0.4313,0.24977
0.4318,0.24987
0.4323,0.24977
0.4328,0.24998
0.4333,0.24972
0.4339,0.24979
0.4344,0.24986
0.4354,0.24953
0.4359,0.24996
0.4365,0.24994
0.4370,0.24951
0.4391,0.24981
0.4396,0.24964
0.4401,0.24973
0.4417,0.24998
0.4422,0.24998
0.4427,0.24977
0.4437,0.24960
0.4458,0.24980
0.4464,0.24962
0.4469,0.24996
0.4474,0.24954
0.4479,0.24995
0.4484,0.24981
0.4490,0.24976
0.4495,0.24979
0.4510,0.24980
0.4516,0.24983
0.4531,0.24966
0.4536,0.24985
0.4568,0.24994
0.4578,0.24991
0.4583,0.24999
0.4609,0.24980
0.4615,0.24980
0.4625,0.24989
0.4630,0.24976
0.4635,0.24975
0.4646,0.24979
0.4651,0.24979
0.4656,0.24997
0.4661,0.24977
0.4667,0.24983
0.4672,0.24997
0.4677,0.24992
0.4682,0.24986
0.4688,0.24980
0.4693,0.24976
0.4698,0.24968
0.4703,0.24996
0.4708,0.24982
0.4719,0.24984
0.4729,0.24985
0.4734,0.24970
0.4740,0.24984
0.4750,0.24964
0.4755,0.24991
0.4766,0.24987
0.4781,0.24976
0.4786,0.24955
0.4797,0.24935
0.4807,0.26647
0.4818,0.24993
0.4823,0.24987
0.4828,0.24991
0.4833,0.24986
0.4844,0.24998
0.4885,0.24993
0.4891,0.24991
0.4896,0.24973
0.4901,0.24979
0.4906,0.24987
0.4911,0.24979
0.4917,0.24980
0.4922,0.24976
0.4927,0.24977
0.4932,0.24955
0.4938,0.24966
0.4943,0.24985
0.4948,0.24970
0.4958,0.24945
0.4964,0.24966
0.4969,0.24984
0.4974,0.24992
0.4979,0.24997
0.4984,0.24995
0.4990,0.24977
0.4995,0.24972
0.5000,0.25493
0.5005,0.24998
0.5010,0.24980
0.5021,0.24993
0.5031,0.24997
0.5036,0.24995
0.5052,0.24983
0.5057,0.24971
0.5062,0.24965
0.5068,0.24986
0.5073,0.24978
0.5083,0.24988
0.5089,0.24994
0.5094,0.24995
0.5099,0.24966
0.5104,0.24981
0.5109,0.24971
0.5115,0.24960
0.5120,0.24974
0.5125,0.24991
0.5130,0.24980
0.5141,0.24966
0.5146,0.24975
0.5151,0.24978
0.5156,0.24995
0.5161,0.24983
0.5167,0.24997
0.5182,0.24980
0.5188,0.24985
0.5198,0.24992
0.5203,0.24996
0.5219,0.24980
0.5255,0.24988
0.5260,0.24980
0.5266,0.24977
0.5271,0.24982
0.5276,0.24996
0.5281,0.24987
0.5286,0.24967
0.5292,0.24962
0.5297,0.24980
0.5307,0.24980
0.5312,0.24987
0.5328,0.24968
0.5339,0.24985
0.5344,0.24988
0.5349,0.24993
0.5354,0.24974
0.5359,0.24970
0.5365,0.24965
0.5375,0.24947
0.5380,0.24990
0.5401,0.24957
0.5406,0.24983
0.5411,0.24963
0.5417,0.24982
0.5422,0.24968
0.5432,0.22887
0.5443,0.24967
0.5448,0.24990
0.5453,0.24985
0.5458,0.24988
0.5464,0.24983
0.5469,0.24992
0.5474,0.24986
0.5479,0.24972
0.5484,0.24992
0.5490,0.24987
0.5495,0.24971
0.5500,0.24971
0.5505,0.24964
0.5510,0.24986
0.5516,0.24989
0.5521,0.24972
0.5526,0.24988
0.5531,0.24985
0.5536,0.24985
0.5542,0.24985
0.5547,0.24991
0.5552,0.24984
0.5557,0.24986
0.5563,0.24956
0.5568,0.24976
0.5578,0.24988
0.5583,0.24989
0.5594,0.24991
0.5604,0.24995
0.5609,0.24996
0.5615,0.24995
0.5630,0.24999
0.5635,0.24969
0.5641,0.24974
0.5646,0.24983
0.5651,0.24974
0.5656,0.24980
0.5661,0.24983
0.5667,0.24977
0.5672,0.24988
0.5677,0.24998
0.5682,0.24976
0.5687,0.24981
0.5693,0.24984
0.5698,0.24963
0.5703,0.24985
0.5708,0.24987
0.5714,0.24984
0.5719,0.24976
0.5729,0.24972
0.5734,0.24973
0.5740,0.24962
0.5750,0.24966
0.5766,0.24991
0.5771,0.24967
0.5776,0.24998
0.5781,0.24981
0.5792,0.24956
0.5797,0.24986
0.5802,0.24970
0.5813,0.24990
0.5818,0.24992
0.5833,0.24992
0.5839,0.24992
0.5844,0.24987
0.5849,0.24908
0.5854,0.24984
0.5859,0.24982
0.5870,0.24991
0.5880,0.24981
0.5885,0.24986
0.5891,0.24977
0.5896,0.24973
0.5901,0.24980
0.5906,0.24981
0.5911,0.24973
0.5917,0.24978
0.5922,0.24982
0.5927,0.24999
0.5932,0.24984
0.5943,0.24988
0.5974,0.24979
0.6135,0.18892
0.6469,0.24963
0.6474,0.24991
0.6479,0.24986
0.6484,0.24973
0.6490,0.24982
0.6495,0.24993
0.6500,0.24974
0.6505,0.24989
0.6510,0.24953
0.6516,0.24976
0.6521,0.24987
0.6526,0.24968
0.6531,0.24968
0.6542,0.24988
0.6557,0.24989
0.6703,0.09999
0.6740,0.09990
0.6771,0.09981
0.6807,0.09980
0.6833,0.10000
0.6839,0.09997
0.6849,0.09995
0.6854,0.09982
0.6870,0.09983
0.6880,0.09993
0.6885,0.09989
0.6896,0.09996
0.6922,0.09986
0.6932,0.14692
0.6943,0.09992
0.6948,0.09979
0.6990,0.09993
0.6995,0.09995
0.7000,0.09977
0.7010,0.09991
0.7052,0.09997
0.7057,0.09986
0.7068,0.09994
0.7078,0.09999
0.7083,0.09980
0.7089,0.10000
0.7094,0.09995
0.7104,0.09987
0.7115,0.09979
0.7120,0.09993
0.7125,0.09998
0.7141,0.09981
0.7146,0.09967
0.7151,0.09991
0.7156,0.09995
0.7161,0.09989
0.7167,0.09988
0.7172,0.09998
0.7177,0.09982
0.7188,0.09992
0.7198,0.09981
0.7203,0.09987
0.7208,0.09993
0.7214,0.09990
0.7219,0.09986
0.7224,0.09986
0.7229,0.09990
0.7234,0.09990
0.7240,0.09990
0.7245,0.09979
0.7255,0.09989
0.7260,0.09988
0.7266,0.09991
0.7271,0.09981
0.7276,0.09991
0.7281,0.09993
0.7286,0.09990
0.7292,0.09992
0.7297,0.09994
0.7307,0.09991
0.7312,0.09983
0.7318,0.09960
0.7328,0.09970
0.7333,0.09997
0.7339,0.09999
0.7344,0.09987
0.7359,0.09986
0.7365,0.09990
0.7370,0.09984
0.7375,0.09966
0.7380,0.09986
0.7391,0.09990
0.7396,0.09990
0.7401,0.09984
0.7406,0.09999
0.7411,0.09999
0.7417,0.09987
0.7427,0.09986
0.7438,0.09992
0.7453,0.09990
0.7458,0.09993
0.7484,0.09993
0.7490,0.09984
0.7495,0.09993
0.7531,0.09999
0.7536,0.09985
0.7542,0.09981
0.7547,0.09979
0.7552,0.09984
0.7557,0.09988
0.7562,0.09990
0.7568,0.09988
0.7573,0.09986
0.7578,0.09991
0.7583,0.09988
0.7589,0.09984
0.7594,0.09988
0.7599,0.09993
0.7604,0.09995
0.7609,0.09993
0.7615,0.09991
0.7620,0.09978
0.7625,0.09982
0.7630,0.09984
0.7635,0.09998
0.7641,0.09980
0.7646,0.09978
0.7651,0.09976
0.7656,0.09995
0.7661,0.09997
0.7667,0.09998
0.7688,0.09994
0.7703,0.09972
0.7708,0.09994
0.7719,0.09977
0.7729,0.09975
0.7740,0.09976
0.7745,0.09989
0.7755,0.09976
0.7760,0.09981
0.7766,0.09980
0.7771,0.09992
0.7776,0.09987
0.7781,0.09988
0.7786,0.09985
0.7792,0.09972
0.7797,0.09975
0.7802,0.09995
0.7807,0.09970
0.7812,0.09979
0.7818,0.09993
0.7823,0.09981
0.7828,0.09981
0.7833,0.10325
0.7839,0.09998
0.7844,0.09988
0.7849,0.09990
0.7854,0.09971
0.7859,0.09978
0.7865,0.09999
0.7870,0.09981
0.7875,0.09984
0.7880,0.09989
0.7891,0.09986
0.7896,0.09975
0.7901,0.09980
0.7906,0.09979
0.7911,0.09989
0.7917,0.09975
0.7922,0.09989
0.7927,0.09992
0.7937,0.09991
0.7943,0.09971
0.7948,0.09997
0.7953,0.09957
0.7964,0.09979
0.7990,0.09959
0.7995,0.09972
0.8000,0.09983
0.8005,0.09984
0.8010,0.09962
0.8016,0.09994
0.8021,0.09997
0.8031,0.09997
0.8042,0.09998
0.8047,0.09988
0.8052,0.09988
0.8057,0.09992
0.8063,0.09991
0.8068,0.09995
0.8073,0.09985
0.8078,0.09984
0.8083,0.09983
0.8089,0.09982
0.8094,0.09986
0.8099,0.09969
0.8104,0.09984
0.8109,0.09975
0.8115,0.09991
0.8120,0.09985
0.8125,0.09995
0.8130,0.09981
0.8135,0.09980
0.8141,0.09992
0.8146,0.09982
0.8151,0.09985
0.8156,0.09989
0.8167,0.09993
0.8177,0.09991
0.8182,0.09996
0.8193,0.09975
0.8198,0.09988
0.8203,0.09987
0.8208,0.09980
0.8214,0.09992
0.8219,0.09993
0.8224,0.09973
0.8229,0.09992
0.8234,0.09983
0.8240,0.09981
0.8245,0.09981
0.8250,0.09982
0.8255,0.09981
0.8260,0.09986
0.8266,0.09988
0.8271,0.09990
0.8276,0.09982
0.8281,0.09985
0.8286,0.09987
0.8292,0.09983
0.8297,0.09980
0.8302,0.09990
0.8307,0.09994
0.8313,0.09983
0.8318,0.09982
0.8323,0.09982
0.8328,0.09982
0.8333,0.09972
0.8339,0.09985
0.8344,0.09971
0.8349,0.09986
0.8354,0.09975
0.8359,0.09996
0.8365,0.09982
0.8370,0.09988
0.8375,0.09993
0.8380,0.09988
0.8385,0.09991
0.8391,0.09976
0.8396,0.09978
0.8401,0.09972
0.8406,0.09987
0.8417,0.09960
0.8422,0.09991
0.8427,0.09962
0.8448,0.09982
0.8708,0.09986
0.8714,0.09982
0.8719,0.09980
0.8724,0.09973
0.8729,0.09973
0.8734,0.09979
0.8745,0.09946
0.8849,0.05810
0.9865,0.00991
0.9870,0.00996
0.9875,0.00988
0.9880,0.00990
0.9885,0.00993
0.9891,0.00995
0.9896,0.00991
0.9901,0.00991
0.9906,0.00991
0.9911,0.00993
0.9917,0.00992
0.9922,0.00991
0.9927,0.00986
0.9932,0.00984
0.9938,0.00976
0.9943,0.00984
0.9948,0.00989
0.9953,0.00990
0.9958,0.00985
0.9964,0.00985
0.9969,0.00983
0.9974,0.00975
0.9979,0.00981
0.9984,0.00972
0.9990,0.00958
0.9995,0.00799

